Small-$x$ factorisation in the target fragmentation region

We consider the differential cross-section for single-inclusive jet production with transverse momentum $P_\perp$ in Deep Inelastic Scattering (DIS) at small Bjorken $x_{\rm Bj}$, mediated by a virtual photon with virtuality $Q^2$. Unlike most studies at small $x$, which focus on particle production in the current fragmentation region, we investigate the kinematic regime where the jet is produced in the target fragmentation hemisphere of the Breit frame, and with $P_\perp \ll Q$. For a longitudinally polarised photon, we demonstrate that this cross-section is not power suppressed in $P_\perp/Q$ and we derive a factorised expression in terms of extended quark and gluon jet fracture functions. Our formula, valid at next-to-leading order in $\alpha_s$ at small $x$, is akin to the Altarelli-Martinelli identity for the longitudinal DIS structure function. Numerical estimates show that the extended quark jet fracture function is the most sensitive to saturation effects in large nuclei.

==> data/README.txt <==
Data files to reproduce Fig. 7 from "P. Caucal, F. Salazar, Small-x factorization in the target fragmentation region" arXiv:2502.02634
First row: Kt values in [GeV]
Second row: extended quark fracture function (normalised by the target area)
Third row: extended gluon fracture function (normalised by the target area)

